Robot Learning with Visual Predicted Force

Force-aware manipulation typically relies on specialized force or tactile sensors. We show that force-aware manipulation can instead be achieved through visual force prediction from the deformation of a compliant Fin Ray gripper. Our approach trains two models. First, we train a visual force estimator on calibration data and use it to annotate task demonstrations with force estimates. Second, we train an action--force proposal policy on these force-augmented demonstrations to jointly generate candidate robot actions and their associated forces. At test time, we sample candidate actions and the forces they are expected to produce, then execute the action whose predicted force is closest to a target from the demonstrations. We evaluate our approach on berry picking, empty-can grasping, in-hand reorientation, and plug insertion. Our results show that visual force prediction can guide inference-time action selection for contact-rich manipulation without requiring force or tactile sensors at deployment.

==> figures/force_distribution.csv <==
candidate_idx,force_proxy_n,force_target_n,squared_error,jitter,nominal,selected,first_gripper,mean_gripper,last_gripper,min_gripper,max_gripper
0,5.47014856338501,3.04,5.9056220054626465,0.03287080495714903,1,0,0.3379272222518921,0.3384161591529846,0.3416003882884979,0.3361263871192932,0.3416003882884979
1,5.001795291900635,3.04,3.8486409187316895,-0.055251188696671116,0,0,0.3416534960269928,0.34045714139938354,0.343910276889801,0.3380388021469116,0.343910276889801
2,4.567415237426758,3.04,2.3329973220825195,-0.11016635425531326,0,0,0.33952808380126953,0.3385763168334961,0.3407721519470215,0.33630722761154175,0.3407721519470215
3,4.638670444488525,3.04,2.5557472705841064,-0.11603336747315302,0,0,0.34137892723083496,0.3406691551208496,0.3452405333518982,0.33575543761253357,0.3452405333518982
4,4.6584153175354,3.04,2.6192681789398193,0.07518485740806538,0,0,0.34101158380508423,0.33975380659103394,0.34193873405456543,0.3373320698738098,0.34193873405456543
5,5.786773681640625,3.04,7.544765949249268,0.09906133854665322,0,0,0.339454710483551,0.33993759751319885,0.34189167618751526,0.33831852674484253,0.34189167618751526
6,5.0581278800964355,3.04,4.072840213775635,0.02559258618412316,0,0,0.33937376737594604,0.3392214775085449,0.3422112464904785,0.33670055866241455,0.3422112464904785
7,4.445268630981445,3.04,1.9747800827026367,0.055079174636159606,0,1,0.34059780836105347,0.33970725536346436,0.34044820070266724,0.33880746364593506,0.34059780836105347
8,6.105726718902588,3.04,9.398680686950684,0.010469997951701476,0,0,0.33795708417892456,0.33796682953834534,0.340047150850296,0.3364890515804291,0.340047150850296
9,5.721358299255371,3.04,7.189682483673096,0.10441738170906437,0,0,0.3390137553215027,0.3385094702243805,0.34156808257102966,0.33494383096694946,0.34156808257102966
10,4.581457614898682,3.04,2.376091718673706,0.07580485298916773,0,0,0.33961910009384155,0.3382858335971832,0.33983075618743896,0.3361893594264984,0.33983075618743896
11,4.600612163543701,3.04,2.4355103969573975,-0.11934275995916445,0,0,0.34088170528411865,0.3406755030155182,0.34266412258148193,0.3385010361671448,0.34266412258148193
12,6.142176151275635,3.04,9.623497009277344,0.08577702638101664,0,0,0.33952316641807556,0.33830565214157104,0.33964651823043823,0.3358311653137207,0.33964651823043823
13,4.67190408706665,3.04,2.6631109714508057,-0.11193946192668855,0,0,0.33850228786468506,0.33665931224823,0.33617734909057617,0.3357662558555603,0.33850228786468506
14,6.3011698722839355,3.04,10.635229110717773,0.05511730714318658,0,0,0.34254705905914307,0.34258636832237244,0.34521517157554626,0.3411955237388611,0.34521517157554626
15,5.8513946533203125,3.04,7.903940200805664,-0.07784265105538583,0,0,0.33881622552871704,0.33914726972579956,0.34175366163253784,0.33796507120132446,0.34175366163253784
16,6.2215447425842285,3.04,10.12222671508789,0.08716294136397276,0,0,0.3397095203399658,0.34001624584198,0.3411410450935364,0.33928436040878296,0.3411410450935364
17,4.800634860992432,3.04,3.099835157394409,0.009950692859782007,0,0,0.3403255343437195,0.33998510241508484,0.3422034978866577,0.33852940797805786,0.3422034978866577
18,5.223850250244141,3.04,4.76920223236084,-0.04806914627102765,0,0,0.33994144201278687,0.3374275267124176,0.3360861539840698,0.3360861539840698,0.33994144201278687
19,4.516731262207031,3.04,2.1807353496551514,-0.018555066912561965,0,0,0.33847981691360474,0.3384871482849121,0.3432387411594391,0.33369123935699463,0.3432387411594391
20,6.2337751388549805,3.04,10.200200080871582,-0.11320327892508888,0,0,0.340671181678772,0.3400636315345764,0.34165769815444946,0.33816951513290405,0.34165769815444946
21,6.3100504875183105,3.04,10.693230628967285,-0.09017201364010465,0,0,0.3394589424133301,0.3394085168838501,0.3407452702522278,0.3375750780105591,0.3407452702522278
22,4.608190059661865,3.04,2.4592201709747314,0.04094985952647129,0,0,0.3394799828529358,0.3379148542881012,0.3399336636066437,0.33512330055236816,0.3399336636066437
23,5.482364654541016,3.04,5.965145111083984,0.03532548277782002,0,0,0.33936136960983276,0.34014052152633667,0.34402012825012207,0.3373810052871704,0.34402012825012207
24,5.281863689422607,3.04,5.0259528160095215,0.027692426755500932,0,0,0.3408977687358856,0.3408012390136719,0.3436993956565857,0.3381897807121277,0.3436993956565857
25,6.032181739807129,3.04,8.95315170288086,-0.027917386977147976,0,0,0.3385107219219208,0.33757930994033813,0.3380001187324524,0.33611226081848145,0.3385107219219208
26,4.535171985626221,3.04,2.235539436340332,0.11933038458941064,0,0,0.34090596437454224,0.33958595991134644,0.34158533811569214,0.3369240164756775,0.34158533811569214
27,6.158388614654541,3.04,9.724348068237305,0.11540048130629521,0,0,0.3421667814254761,0.34187865257263184,0.3434290885925293,0.3409547805786133,0.3434290885925293
28,5.941057205200195,3.04,8.416132926940918,0.04453007627536673,0,0,0.3377059996128082,0.3383296728134155,0.34444791078567505,0.3343477249145508,0.34444791078567505
29,6.359676837921143,3.04,11.020254135131836,0.036110226304275905,0,0,0.3411616086959839,0.3409070372581482,0.3421654999256134,0.3399425148963928,0.3421654999256134
30,5.625321865081787,3.04,6.683889389038086,0.04522721533702562,0,0,0.3383840322494507,0.3376582860946655,0.3391161262989044,0.336423397064209,0.3391161262989044
31,4.663792133331299,3.04,2.6367011070251465,-0.026658858245015085,0,0,0.34024369716644287,0.3398115336894989,0.3437841832637787,0.33617639541625977,0.3437841832637787


==> force_parity_points_3episodes_numeric.csv <==
ground_truth_n,current_linear_n,viewforce_n
0.0,-1.1812539923767833,1.3917756080627441
0.0,0.6171767529818961,1.9819849729537964
0.0,2.0075237086225695,1.7311688661575317
0.0,2.8825071545970644,2.4349896907806396
0.0,3.2611165079563698,1.2363790273666382
0.0,3.514566265226861,3.435699462890625
0.0,3.637757784528917,3.088226318359375
0.0,3.5814838388973698,0.7913073301315308
0.0,1.639235283108448,2.5123870372772217
0.0,0.023582721588784494,3.7180631160736084
0.0,-0.6098233014752772,2.1421825885772705
0.0,-1.1115212505488898,2.1833934783935547
0.0,-1.2399208953739667,2.5963504314422607
0.0,-1.3639049623684318,1.317448377609253
0.0,-1.3639049623684318,1.3931182622909546
0.0,-1.3639049623684318,2.189513921737671
0.0,-1.3639049623684318,3.3571882247924805
0.0,-1.3675385814709795,1.5461463928222656
0.0,-1.488028593362836,2.653747320175171
0.0,-1.3639049623684318,1.2090809345245361
0.0,-1.3672417512205008,1.4137409925460815
0.0,-1.4921491578358985,0.17280325293540955
0.0,-1.4875394950791723,0.14895927906036377
0.0,-1.3639049623684318,0.20725472271442413
0.0,-1.3639049623684318,0.2176080048084259
0.0,-1.3639049623684318,0.2963981032371521
0.0,-1.3639049623684318,0.722615122795105
0.0,-1.3639049623684318,0.35134053230285645
0.0,-1.3639049623684318,0.2433222532272339
0.0,-1.2819548177154463,1.5762420892715454
0.0,0.7446050682057397,1.7008415460586548
0.0,2.1300081976871983,1.3793116807937622
0.0,3.0096790248551812,1.5972179174423218
0.0,3.3851754633536917,2.0004498958587646
0.0,3.5134247717901843,2.636381149291992
0.0,3.637757784528917,0.31537261605262756
0.0,3.637757784528917,1.6293960809707642
0.0,3.6453643868258805,0.9767088890075684
0.0,3.7617731998176076,0.3022841513156891
0.0,3.637757784528917,2.050830125808716
0.0,3.637757784528917,0.7187987565994263
0.0,3.637757784528917,0.17284226417541504
0.0,3.637757784528917,0.2169245481491089
0.0,3.637757784528917,0.9699398279190063
0.0,3.637757784528917,0.2968686521053314
0.0,3.674217774819363,2.111194133758545
0.0,4.715112106001837,0.9704114198684692
0.0,5.9828522385545755,0.33456042408943176
0.0,6.848015278689071,0.591439962387085
0.0,6.993265864715756,0.8022934198379517
0.0,7.450386302420066,1.6835538148880005
0.0,6.610832296204909,1.183759093284607
0.0,7.343059789427662,0.36256539821624756
0.0,6.936904276894322,1.5420823097229004
0.0,5.599959137814215,0.6484496593475342
0.0,6.581685248039771,0.3248785734176636
0.07612541724701863,6.679098642318903,0.34500494599342346
0.021616765328185978,5.541135786763816,0.34330257773399353
0.154969395793597,4.779694935901567,0.28564250469207764
0.11655261248206582,4.5278222235909285,0.2556247115135193
0.08681550367471971,7.035193952663682,0.2382967472076416
0.02884947951634897,8.81547946542257,0.661270022392273
0.12410980790165424,9.963513759472029,0.2708074450492859
0.1309801693042617,7.607921419617447,0.24729692935943604
0.1,7.612186952440288,0.5410593748092651
0.11733414752919838,9.447089449985329,0.3486873507499695
0.16251624662204753,6.97219034088274,0.3765161335468292
0.19174261241741955,6.97219034088274,0.35746026039123535
0.07474643120173341,7.009455438408462,0.19631627202033997
0.02435190759310813,7.954909386320991,0.24746468663215637
0.08941909602779326,6.754965179154573,0.3203338384628296
0.0,7.733781387916705,0.3063025176525116
0.0,7.480506167150006,0.7242441177368164
0.0,7.3430137048720034,0.22338160872459412
0.0,6.988355927836187,0.3222317099571228
0.022922837679334465,7.379477419434644,0.18368177115917206
0.07963766542430845,7.998171729355703,0.6185852289199829
0.0,8.012018304295761,0.34866973757743835
0.0,8.295315761170285,0.17398305237293243
0.0,6.587429929747109,0.5496135950088501
0.0,6.602406209444301,0.9300726652145386
0.0,7.105089198212561,0.4692496657371521
0.01356691649304312,7.240563521732661,0.4130004048347473
0.10543582257266759,7.510385603862429,0.8551445007324219
0.12,7.672842979572959,0.5293665528297424
0.11645625615048404,6.742654959777369,0.39195743203163147
0.07371014225999019,7.602010434603717,0.37494057416915894
0.01740353498127822,7.340555935899814,0.21925248205661774
0.14,6.954863450922722,1.2071055173873901
0.10219559790968757,6.587429929747109,1.2417993545532227
0.0,6.582341285024769,1.5183340311050415
0.0,6.474235594745311,0.3490668535232544
0.01910931577450595,6.924712332535155,1.1444270610809326
0.07679599175519569,5.717037919010992,0.21484877169132233
0.0,6.587429929747109,0.3808271884918213
0.0,6.567333160357654,0.8273133635520935
0.0,5.958328082548894,0.34735697507858276
0.04954956412070946,6.36584484173356,0.2916913628578186
0.17006818813801156,7.308680164852965,0.6000716686248779
0.2751712282943562,6.002031233490251,0.752752959728241
0.3646109532996674,7.209265272676836,0.6114017963409424
0.46939101790592,6.7574172152754075,1.0602895021438599
0.9596124667239923,7.745543624537707,0.8013979196548462
1.671679329903656,7.874795637154653,0.6385204792022705
2.2926305465991184,8.018946444539914,0.8359097242355347
2.8173297001757436,8.469415922981335,3.2219369411468506
3.164483889216535,7.521424616396442,2.1461262702941895
3.34,8.799046170983317,2.6166317462921143
3.371274758374296,9.616246136610513,1.5259252786636353
3.4946927394636313,8.772135805498557,2.256972312927246
3.715007056288203,8.909768264469378,2.81392765045166
3.8,9.288784751930176,2.1321229934692383
3.80445696018914,9.543121721670975,2.7646820545196533
3.8973915623127176,9.651799234164162,3.291701555252075
4.255773604433325,9.429505919344535,2.2573862075805664
4.720481458285494,9.925363293308733,3.4982504844665527
5.079250176769151,10.055101731209486,4.795002460479736
5.448508279098319,10.18184065810219,5.725728511810303
5.861081344267118,10.299064017832471,5.386931896209717
6.2468553183724005,10.073413447260878,4.712653160095215
6.504225139833711,10.720497998197525,5.9875807762146
6.5161922277732796,11.420746844161288,5.3091044425964355
6.51661269936524,10.201260769624398,5.965503215789795
6.5868413647828445,10.695112700277477,6.23640775680542
6.592429794229896,10.81962750383966,6.882070064544678
6.56,10.81962750383966,6.436387538909912
6.556341198350633,10.81962750383966,6.076025485992432
6.53241566655687,10.81962750383966,6.204984664916992
6.5326020524457284,10.816153005618268,6.546090126037598
6.668682490692763,10.708189014219471,6.6807332038879395
6.7536097461776015,11.237263620958661,6.183474540710449
6.872880328789409,11.93476366128977,6.602776527404785
6.978429460136168,11.086493401773211,6.3925862312316895
7.057119960280181,11.337006299991373,6.1686625480651855
7.036990853121013,11.460848481176992,6.73593807220459
7.009554653497724,11.45416619766307,6.809781551361084
6.983417608811735,11.325422569624923,6.959916591644287
7.171422256502447,11.104344853084495,5.954864025115967
7.688802912874743,11.855164422928047,7.558840274810791
7.96583037569135,12.128012561152298,6.841140270233154
8.002193654035688,12.959766019555994,6.792171001434326
8.060193950160778,11.712094497383887,8.540913581848145
8.232360485896779,11.57999041730323,8.719367027282715
8.28,11.332604285709525,7.127744674682617
8.28,11.335696215428055,7.722909450531006
8.269585515763612,11.45647296240442,7.336514472961426
8.230149202314799,11.332604285709525,7.448017597198486
8.143464957521726,11.332604285709525,7.478330612182617
8.10651088096239,11.337458640951503,5.948089122772217
8.137746488892034,11.460848481176992,6.166589260101318
8.12,11.455223702895623,7.2353835105896
8.116139995944623,11.366541206865614,5.93510103225708
8.11366904132106,11.9692975532486,6.217498302459717
8.16587096411291,11.855443595588845,7.335862636566162
8.164181145703594,12.102097283247556,7.888153553009033
8.152590481497935,12.106843626235294,9.167080879211426
8.17244679047293,12.235539319798681,6.9066338539123535
8.136639276997498,12.353621662585514,7.694664478302002
8.134455843729302,12.230341478715022,9.030479431152344
8.185160467407284,12.230341478715022,8.136093139648438
8.189179157134557,12.230341478715022,8.098834037780762
8.149896812267034,12.235160560829609,7.2607340812683105
8.12,12.358585674182489,8.605752944946289
8.108554589186452,12.355051843471832,7.378864765167236
8.06,12.230341478715022,7.587474822998047
8.06,12.230341478715022,8.54589557647705
8.066083488366424,12.234916499013176,7.297670841217041
8.07322283578361,12.353903078646018,6.840590953826904
8.026210129293135,12.230341478715022,6.9968695640563965
7.96432863451579,12.230341478715022,6.86134672164917
8.005699159033995,12.237172713706434,7.154927730560303
8.046690954361397,12.187780768765041,7.286170959472656
8.039060445803877,8.737458635162536,6.771846294403076
7.792916983302289,3.759708844010923,6.920968532562256
6.784699500023269,3.5840832342254014,6.993739604949951
5.430741655721128,2.1812165976021642,6.3242411613464355
3.434429563325379,0.9319264863194849,4.487024307250977
0.9314325125901046,0.4267764988796543,1.1825498342514038
0.20189841907833272,0.29127592285414927,0.543717622756958
0.0,-0.10268557733790828,0.7953599095344543
0.0,-0.4661677693629347,1.4652169942855835
0.0,-0.4661677693629347,0.6011568307876587
0.0,-0.4661677693629347,0.7872365713119507
0.0,-0.4604110222652107,0.7455617189407349
0.0,-0.34812447609340147,1.0079617500305176
0.0,-1.1838036494661441,2.1154329776763916
0.0,0.6284819221262357,1.8870071172714233
0.0,1.992335847832969,2.373098611831665
0.0,2.7630830512946734,1.3235033750534058
0.02614260440576341,3.264037755612719,2.0716991424560547
0.1,3.5094857643282182,1.948104739189148
0.05726977806695747,3.5152194878471885,1.6829372644424438
0.02237185410159871,3.637757784528917,1.545087218284607
0.08656284439075253,3.550613474999329,2.2332186698913574
0.028558124772881242,1.6388591146830205,2.609997272491455
0.08002730714466959,0.019589140153136952,2.879955768585205
0.0,-0.7368959545365854,3.8661248683929443
0.0,-1.111900666845882,3.1480181217193604
0.029570523403657706,-1.2400581805057076,1.9424680471420288
0.09986468824966899,-1.3639049623684318,0.804541826248169
0.0,-1.3639049623684318,2.766402006149292
0.025252645480874542,-1.3639049623684318,2.802311658859253
0.0851381213450946,-1.3684906300840467,2.1222074031829834
0.0,-1.4878783343120539,3.969998598098755
0.0,-1.3687191864613197,2.0102691650390625
0.0,-1.4873416013557197,3.2760403156280518
-0.1045970576982897,-1.4251852534489746,0.20143237709999084
-0.1461883816574788,0.7434823278744958,0.19732080399990082
-0.11428882825762995,2.139142435263432,0.1924896538257599
0.01368046850065308,3.107954778722595,0.17715662717819214
0.12,6.578827687939751,0.15567253530025482
0.13358084223491573,6.3309415388121755,0.6185132265090942
0.16,6.4040506072790935,0.4892401099205017
0.16452590752610985,8.367276031779332,0.2778380215167999
0.18751363534861973,8.00351261081006,0.2856369912624359
0.0838208856133383,8.241578778082323,1.1163344383239746
0.0,11.294344131221525,1.5513181686401367
0.0,7.368504705619912,0.26717039942741394
0.0,7.604173902814558,0.9416342973709106
0.0,7.366952178501645,1.485895037651062
0.0,7.692164975616664,0.2139577567577362
0.0,9.569436320518365,0.23138827085494995
0.0,7.609216804163006,0.15925803780555725
0.0,7.5249561863697005,0.11142615973949432
0.0,8.352539092152746,0.10065588355064392
0.015001692023163787,7.372665083138502,0.16205760836601257
0.08219581303973221,7.6489308731239385,0.16471904516220093
0.0,8.34247803919338,0.13992245495319366
0.0,7.433245257796653,0.20895053446292877
0.0374220269997333,5.994528466002586,0.1516565978527069
0.13271352163462657,7.371354920019964,0.16670221090316772
0.184156612788439,7.748187104645578,0.21205434203147888
0.1953682852923616,7.947054061188503,0.19216543436050415
0.18543785989216396,6.346364742547923,0.12835049629211426
0.21683200339235323,6.725528203286923,0.15190652012825012
0.2,6.97219034088274,0.19824013113975525
0.2,6.9812638004701215,0.18632212281227112
0.20873607590960747,7.205535554439704,0.6487207412719727
0.25476071743433654,6.572864546974283,0.27530843019485474
0.24,6.105915489953832,0.24283821880817413
0.24316805951955067,6.961179639637291,0.4154151678085327
0.27642727025473357,6.5989169809930495,0.3592776656150818
0.30673911960312583,6.97219034088274,0.10089677572250366
0.35102396722340584,6.97219034088274,0.2672010362148285
0.62607347701322,6.990937620086761,0.23772427439689636
1.0402914570940804,7.467280859702701,0.29718849062919617
1.2788570548403402,7.01824588441368,1.3352030515670776
1.485940182891859,8.379028260160045,0.786175012588501
1.60753452075929,8.264467118310908,1.0337632894515991
1.918633674584737,8.497447202663665,0.9904279708862305
2.340739317046306,8.027345112339312,0.5371086597442627
2.784997291949354,8.885368191208647,1.5522136688232422
3.129190343617975,8.665291133319371,1.3928271532058716
3.4805111835871037,9.426841125561369,2.3889782428741455
4.162275945939388,10.054424494122085,2.8776628971099854
5.180869053721962,10.192337075545188,4.714598178863525
5.831432085496962,10.73313585874342,3.942824125289917
6.293478044542089,11.969096450610449,5.253019332885742
6.582430858647009,11.845608892312624,5.323146343231201
6.7913857770156865,11.826903225629533,5.029700756072998
6.912003217337663,11.36124540060345,6.659707546234131
7.034463985003399,12.125924437567013,4.719743251800537
7.015312020421389,12.692808800682613,6.384007453918457
7.088722955357461,11.497367475196372,6.372926712036133
7.411948391362727,12.615074065117422,7.347747325897217
7.594056042522311,12.615074065117422,6.856417179107666
7.844515742608657,12.641322958276456,6.2959675788879395
8.024850055486427,13.250790483817855,6.728700637817383
8.106688039326345,13.136558761031237,6.50326681137085
8.20288256145096,13.372909486164799,7.5968337059021
8.363323524993676,13.144042554928943,7.153961658477783
8.61616569366811,13.436232827103595,7.775329113006592
9.011149166401191,12.0504571642748,7.809148788452148
9.352188157449936,14.49500236389062,6.908111572265625
9.51350857977266,13.243622429932893,8.944496154785156
9.856310598183622,13.044584488889102,9.651381492614746
10.08,14.32175402414125,9.694228172302246
10.115106864622158,15.163000866270444,9.052132606506348
10.27809631191806,14.667036842063348,8.70531177520752
10.447182643060213,14.685196099361775,9.318650245666504
10.671000939873093,15.1393103078621,9.327154159545898
10.794283575279023,14.051964706443894,10.388352394104004
10.881927811197576,14.667036842063348,9.518952369689941
10.883943915948725,14.652912978801817,9.472808837890625
10.86,14.265699764015949,10.820244789123535
10.83503453031243,13.829416260964296,9.503142356872559
10.76,11.661302332727656,8.516926765441895
10.76,9.84312668939953,10.08164119720459
10.732986849866016,7.907229980946625,8.442574501037598
10.538418736921127,5.809330643709177,9.225340843200684
9.908815606499457,5.516739125963318,10.389193534851074
8.48382665838629,4.505571894719854,8.008953094482422
6.891991506885346,3.5965045716117903,8.223281860351562
5.39086102495727,1.9618639754952287,4.881342887878418
3.5478860335496374,1.6895271922739568,3.7624990940093994
1.8927432827278987,0.7891189533699237,3.373807430267334
0.833963374518079,-0.0660741619409837,0.7648282051086426
0.24995047149042546,0.41218679850429574,1.5867431163787842
0.19545154230864778,-0.3379235738954698,1.752190113067627
0.2188318790446733,-0.3273118660309109,1.307723879814148
0.16463236182065996,0.05083518422762623,1.1781920194625854
0.17387176944522142,0.17170615641404297,0.7010644674301147
0.17111693867151528,-0.0038579729444538913,1.947669506072998
0.1867612971537113,-1.2528293511085913,1.4801565408706665
0.0,-1.1136252531569575,1.2125866413116455
0.0,0.4902771407573443,0.6117103099822998
0.0,2.1196473348555944,0.5967010855674744
0.0,2.754993549740508,2.3733317852020264
0.0,3.2619603608557473,1.7528598308563232
0.0,3.4274534827958547,2.542424440383911
0.0,1.5272792362112817,2.983506679534912
0.0,0.026481356467519035,3.758317470550537
0.0,-0.608157812838904,1.2111365795135498
0.026607068396597384,-0.9872730892685802,2.6849381923675537
0.0881252074914846,-1.2356607669009652,1.9491112232208252
0.0,-1.2356607669009652,0.9447504281997681
0.0,-1.2412042484112789,2.0425713062286377
0.0,-1.3639049623684318,2.5872466564178467
0.0,-1.3680130348947355,1.8338483572006226
0.0,-1.4868811357341336,1.1976851224899292
0.0,-1.3639049623684318,1.2617034912109375
0.0,-1.3639049623684318,0.93217933177948
0.0,-1.3639049623684318,1.4283033609390259
0.0,-1.3639049623684318,0.44076985120773315
0.0,-1.3639049623684318,0.5231424570083618
0.0,-1.366972580856709,1.5447136163711548
0.0,-1.4876839194902072,1.6129785776138306
0.0,-1.3639049623684318,2.707443952560425
0.0,-1.3639049623684318,1.0626986026763916
0.0,-1.3639049623684318,2.806497812271118
0.0,-1.3639049623684318,1.8329417705535889
0.0,-1.2865488986322333,0.23870378732681274
0.0,0.8613349117936089,0.20457297563552856
0.0,2.256985490666711,0.17490261793136597
0.0,3.1279970591013715,0.17888380587100983
0.0,6.8843360486779135,0.40516430139541626
0.0,8.217720481786765,0.17500269412994385
0.0,11.455821012690198,1.3324097394943237
0.0,7.751632370370767,0.16984491050243378
0.0,7.968837445805223,0.7135485410690308
0.0,7.222823030864853,0.1361885815858841
0.0,7.109698409026752,0.1086176186800003
0.0,7.34976760147178,0.19951623678207397
0.0,7.1237830278678045,0.19151917099952698
0.0,7.88008469213776,0.1389961838722229
0.0,8.080693926839587,0.2241755872964859
0.0,6.99545391597261,0.14477311074733734
0.0,7.6208168690463145,0.2310294806957245
0.0,7.854776074504041,0.16154298186302185
0.0,7.447382789182212,0.2242671251296997
0.0,6.593279732249128,0.21164831519126892
0.02173335837742118,6.682080101648492,0.2566991448402405
0.11384101979583063,5.898995075209681,0.2560005784034729
0.1859911810654591,7.668246117562948,0.1519545614719391
0.22,5.978315193722011,0.3487623333930969
0.21597123429748813,6.710964785945045,0.4652766287326813
0.2053117543779162,6.587429929747109,0.24791917204856873
0.24,6.587429929747109,0.26978737115859985
0.27268370998267544,6.592183741666153,0.6880151033401489
0.39781315094574554,6.72084203139862,0.22149299085140228
0.5376472955249623,6.857541997548398,0.6266850233078003
0.6590067377953275,7.268868679276053,0.8671475648880005
0.831712324071257,8.095076259731194,0.9178403615951538
1.0983286763088353,7.111832714164732,0.263047993183136
1.547075705666461,7.5177660909038115,0.9029865264892578
2.208915018674628,8.392056149169083,1.3341577053070068
2.986247526325612,8.656483748826075,2.426231622695923
3.6345325839280247,9.157001127185758,2.1207056045532227
4.081908444665739,9.292962822387699,2.4905054569244385
4.349549643165827,9.69346129646643,3.142559051513672
4.628577992264741,10.400248320808169,3.489279270172119
4.734072773342795,9.45020669436676,3.194145441055298
4.892475783550732,10.415780013642319,2.917015790939331
5.102909168025953,9.921890310834163,4.0665435791015625
5.44620983130941,9.951899152126352,5.1997809410095215
5.737053462333276,10.691355483638961,5.82568883895874
5.8597570373687295,10.678524982049836,5.64557409286499
6.06117436267979,10.331513763987742,5.328882694244385
6.3240475122750786,10.93035435658018,4.77305793762207
6.61694332346783,10.621748050146868,5.199331283569336
6.983663834522897,12.106016490804807,5.3102030754089355
7.160526638584498,12.25931931723154,5.182441234588623
7.336679474924601,13.105230608933496,6.622239589691162
7.5415948584957,12.60122300069052,5.322764873504639
7.763412672670257,12.345131746009336,5.829333782196045
7.920783620359029,12.00747229169321,7.2117791175842285
7.994314764159527,12.992533739522582,8.16443157196045
7.98,12.87513675395407,7.882502555847168
7.98,12.980550925360474,7.181702136993408
7.986309199953655,12.492063579657486,7.953813076019287
7.979419012655281,12.642960779990775,7.652348041534424
7.9,13.243030530778066,7.332946300506592
7.9972007134515986,12.782312813549535,7.21281099319458
8.232687082166946,13.865314083082556,6.88721227645874
8.647874080632507,13.149257620843349,7.133842945098877
8.924899192363847,13.744432099530805,7.145973205566406
9.075604576825926,13.148604391268739,7.829409122467041
9.262052947614766,13.646053038181595,7.57523250579834
9.28,13.75430306261457,7.728360652923584
9.256355508575215,13.388681905440892,8.280503273010254
9.2,13.51281125812292,7.7764081954956055
9.191395041180252,13.51281125812292,8.286165237426758
9.155497061019597,13.51281125812292,8.234410285949707
9.133905599579517,13.51281125812292,8.181023597717285
9.116648717685974,13.51281125812292,8.343462944030762
9.1,13.507262352123936,7.967759132385254
9.09700946899825,13.248116716925296,8.263873100280762
9.072292755406371,9.157602338411865,9.576985359191895
9.004800314673686,6.041201165711576,9.373258590698242
8.521628978794574,5.247943597395832,7.825068950653076
7.320339983015858,3.8524619066999097,6.392939567565918
5.6463613896250155,2.565458991150175,5.612675666809082
3.7971438870276453,1.316410445970158,3.519197463989258
1.6808228301167647,1.0484415603498451,1.399741768836975
0.41665695261496005,0.4268465748716963,0.6761335134506226
0.20271483521770686,0.2699514229017268,0.6739051342010498
0.13238560993548373,-0.4700619039368945,0.5576181411743164
0.11373089648422281,-0.5846288766774137,0.33859917521476746
0.10393565957366696,-0.21456548973162448,1.1156306266784668
0.10532559135823288,-0.3774048258222624,1.165457844734192
0.024780981442500554,-1.4376745457210465,0.7760111093521118
0.14,-0.3461114851864835,0.6868962049484253
0.1467297141184717,-0.7233104464647315,1.3510624170303345
0.15300395408046424,-3.4266712869312013,0.4363808333873749
0.12785944741727653,-0.49029591385147064,0.4575711488723755
0.10410351047162575,-1.0052835948241956,1.0009093284606934
0.13734613351967281,-1.78661323905213,0.2547800838947296
0.1141213602478407,-6.641093429725602,0.724524199962616
0.11100825336581566,-1.3279064628796569,0.5415259599685669
0.1438308460426519,-0.36592872477923066,0.17991729080677032
0.15702791477224312,-1.1267556811903159,0.40628957748413086
0.14794789268546069,-1.7107500320919655,0.17064961791038513
0.15128116232476976,-0.7410059820136823,0.2166460156440735
0.1232973521886703,-1.2393760292459,0.46397560834884644
0.1327235775937576,-1.368469064661408,0.5768675804138184
0.12464622887221535,-1.48586818139343,0.33845311403274536
0.14,-1.3639049623684318,1.1008799076080322
0.14440174512659923,-1.3639049623684318,0.45362746715545654
0.16,-1.3687551066414443,0.9456719160079956
0.14939546228560924,-1.4861209626340912,0.9297279119491577
0.12,-1.3639049623684318,0.6935851573944092
0.12,-1.3639049623684318,0.4106443524360657


==> force_trajectory.csv <==
time_s,ground_truth_n,current_linear_n,viewforce_n
0,0.076125417,6.679098642,0.345004946
0.099757642,0.021616765,5.541135787,0.343302578
0.200013289,0.154969396,4.779694936,0.285642505
0.301792935,0.116552612,4.527822224,0.255624712
0.400321763,0.086815504,7.035193953,0.238296747
0.500541507,0.02884948,8.815479465,0.661270022
0.60036488,0.124109808,9.963513759,0.270807445
0.701095006,0.130980169,7.60792142,0.247296929
0.803016576,0.1,7.612186952,0.541059375
0.900327249,0.117334148,9.44708945,0.348687351
1.000265468,0.162516247,6.972190341,0.376516134
1.099490712,0.191742612,6.972190341,0.35746026
1.200445152,0.074746431,7.009455438,0.196316272
1.300188868,0.024351908,7.954909386,0.247464687
1.400635321,0.089419096,6.754965179,0.320333838
1.499897294,0,7.733781388,0.306302518
1.600444847,0,7.480506167,0.724244118
1.700427313,0,7.343013705,0.223381609
1.801014925,0,6.988355928,0.32223171
1.900332071,0.022922838,7.379477419,0.183681771
2.001423795,0.079637665,7.998171729,0.618585229
2.100448398,0,8.012018304,0.348669738
2.201688745,0,8.295315761,0.173983052
2.300603062,0,6.58742993,0.549613595
2.39973427,0,6.602406209,0.930072665
2.500443982,0,7.105089198,0.469249666
2.601469338,0.013566916,7.240563522,0.413000405
2.706670752,0.105435823,7.510385604,0.855144501
2.803539903,0.12,7.67284298,0.529366553
2.899816382,0.116456256,6.74265496,0.391957432
3.001256936,0.073710142,7.602010435,0.374940574
3.101076615,0.017403535,7.340555936,0.219252482
3.201409527,0.14,6.954863451,1.207105517
3.301345711,0.102195598,6.58742993,1.241799355
3.400782132,0,6.582341285,1.518334031
3.499751483,0,6.474235595,0.349066854
3.600517822,0.019109316,6.924712333,1.144427061
3.699876463,0.076795992,5.717037919,0.214848772
3.800160549,0,6.58742993,0.380827188
3.899944426,0,6.56733316,0.827313364
3.999965071,0,5.958328083,0.347356975
4.100213302,0.049549564,6.365844842,0.291691363
4.200251345,0.170068188,7.308680165,0.600071669
4.301196655,0.275171228,6.002031233,0.75275296
4.40063034,0.364610953,7.209265273,0.611401796
4.501251632,0.469391018,6.757417215,1.060289502
4.599838911,0.959612467,7.745543625,0.80139792
4.700621948,1.67167933,7.874795637,0.638520479
4.800905381,2.292630547,8.018946445,0.835909724
4.900955126,2.8173297,8.469415923,3.221936941
4.999637788,3.164483889,7.521424616,2.14612627
5.100311979,3.34,8.799046171,2.616631746
5.202316245,3.371274758,9.616246137,1.525925279
5.300868446,3.494692739,8.772135805,2.256972313
5.400414835,3.715007056,8.909768264,2.81392765
5.499986141,3.8,9.288784752,2.132122993
5.601533572,3.80445696,9.543121722,2.764682055
5.702108837,3.897391562,9.651799234,3.291701555
5.80083383,4.255773604,9.429505919,2.257386208
5.89952478,4.720481458,9.925363293,3.498250484
6.000689233,5.079250177,10.05510173,4.79500246
6.099512013,5.448508279,10.18184066,5.725728512
6.199760232,5.861081344,10.29906402,5.386931896
6.300452757,6.246855318,10.07341345,4.71265316
6.40059953,6.50422514,10.720498,5.987580776
6.499944747,6.516192228,11.42074684,5.309104443
6.601267837,6.516612699,10.20126077,5.965503216
6.699742485,6.586841365,10.6951127,6.236407757
6.800292319,6.592429794,10.8196275,6.882070065
6.901128163,6.56,10.8196275,6.436387539
7.003187778,6.556341198,10.8196275,6.076025486
7.10204466,6.532415667,10.8196275,6.204984665
7.19954092,6.532602052,10.81615301,6.546090126
7.300203704,6.668682491,10.70818901,6.680733204
7.401108342,6.753609746,11.23726362,6.183474541
7.501166504,6.872880329,11.93476366,6.602776527
7.600859782,6.97842946,11.0864934,6.392586231
7.70024677,7.05711996,11.3370063,6.168662548
7.800527684,7.036990853,11.46084848,6.735938072
7.902028343,7.009554653,11.4541662,6.809781551
7.999614338,6.983417609,11.32542257,6.959916592
8.100499162,7.171422257,11.10434485,5.954864025
8.200567288,7.688802913,11.85516442,7.558840275
8.300033477,7.965830376,12.12801256,6.84114027
8.399940562,8.002193654,12.95976602,6.792171001
8.500908803,8.06019395,11.7120945,8.540913582
8.600441734,8.232360486,11.57999042,8.719367027
8.69974277,8.28,11.33260429,7.127744675
8.799998131,8.28,11.33569622,7.722909451
8.90041658,8.269585516,11.45647296,7.336514473
9.000928372,8.230149202,11.33260429,7.448017597
9.107161407,8.143464958,11.33260429,7.478330612
9.200602918,8.106510881,11.33745864,5.948089123
9.301179713,8.137746489,11.46084848,6.16658926
9.40119929,8.12,11.4552237,7.235383511
9.502107199,8.116139996,11.36654121,5.935101032
9.600365296,8.113669041,11.96929755,6.217498302
9.700645107,8.165870964,11.8554436,7.335862637
9.79959689,8.164181146,12.10209728,7.888153553
9.900535301,8.152590481,12.10684363,9.167080879
10.00087412,8.17244679,12.23553932,6.906633854
10.10072032,8.136639277,12.35362166,7.694664478
10.19993575,8.134455844,12.23034148,9.030479431
10.30031101,8.185160467,12.23034148,8.13609314
10.40031764,8.189179157,12.23034148,8.098834038
10.50057269,8.149896812,12.23516056,7.260734081
10.60055306,8.12,12.35858567,8.605752945
10.69978088,8.108554589,12.35505184,7.378864765
10.80179715,8.06,12.23034148,7.587474823
10.90148383,8.06,12.23034148,8.545895576
11.00038799,8.066083488,12.2349165,7.297670841
11.10047136,8.073222836,12.35390308,6.840590954
11.19986921,8.026210129,12.23034148,6.996869564
11.30042764,7.964328635,12.23034148,6.861346722
11.40216476,8.005699159,12.23717271,7.154927731
11.50195397,8.046690954,12.18778077,7.286170959
11.59990203,8.039060446,8.737458635,6.771846294
11.70172173,7.792916983,3.759708844,6.920968533
11.8006215,6.7846995,3.584083234,6.993739605
11.90041118,5.430741656,2.181216598,6.324241161
11.99931138,3.434429563,0.931926486,4.487024307
12.10189672,0.931432513,0.426776499,1.182549834
12.19993767,0.201898419,0.291275923,0.543717623
12.30233696,0,-0.102685577,0.79535991
12.4002563,0,-0.466167769,1.465216994
12.50020946,0,-0.466167769,0.601156831
12.6001792,0,-0.466167769,0.787236571
12.70130918,0,-0.460411022,0.745561719
12.79946919,0,-0.348124476,1.00796175

